Monitoring the development of CFD applications on unstable HPC platforms

We tackle the challenging tasks of monitoring on unstable HPC platforms the performance of CFD applications all along their development. We have designed and implemented a monitoring framework, integrated at the end of a CI-CD pipeline. Measures retrieved during the automatic execution of production simulations are analyzed within a visual analytics interface we developed, providing advanced visualizations and interaction. We have validated this approach by monitoring the CFD code Alya over two years, detecting and resolving issues related to the platform, and highlighting performance improvement.

==> cough-new.csv <==
name, hostname, date, cores, module, function, type, parent_module, parent_function, parent_type, category, unit, value
fensap, login1, 20230308, 768, kernel, all, average time, , , , computation+communications+io, s, 0.57432341E+003
fensap, login1, 20230308, 768, kernel, all, maximum time, , , , computation+communications+io, s, 0.57432341E+003
fensap, login1, 20230308, 768, kernel, all, master memory, , , , memory, B, 0.40176264E+008
fensap, login1, 20230308, 768, kernel, all, maximum memory, , , , memory, B, 0.76849632E+008
fensap, login1, 20230308, 768, kernel, all, average memory, , , , memory, B, 0.40772676E+008
fensap, login1, 20230308, 768, read, all, average time, kernel, all, average time, io, s, 0.20457110E+001
fensap, login1, 20230308, 768, read, geometry, average time, read, all, average time, io, s, 0.18635340E+001
fensap, login1, 20230308, 768, read, sets, average time, read, all, average time, io, s, 0.25778055E-001
fensap, login1, 20230308, 768, read, boundary conditions, average time, read, all, average time, io, s, 0.15639305E+000
fensap, login1, 20230308, 768, read, fields, average time, read, all, average time, io, s, 0.59604645E-005
fensap, login1, 20230308, 768, read, all, maximum time, kernel, all, maximum time, io, s, 0.20457110E+001
fensap, login1, 20230308, 768, read, geometry, maximum time, read, all, maximum time, io, s, 0.18635340E+001
fensap, login1, 20230308, 768, read, sets, maximum time, read, all, maximum time, io, s, 0.25778055E-001
fensap, login1, 20230308, 768, read, boundary conditions, maximum time, read, all, maximum time, io, s, 0.15639305E+000
fensap, login1, 20230308, 768, read, fields, maximum time, read, all, maximum time, io, s, 0.59604645E-005
fensap, login1, 20230308, 768, init, all, average time, kernel, all, average time, computation+communications, s, 0.15791586E+002
fensap, login1, 20230308, 768, init, mesh partition, average time, init, all, average time, computation+communications, s, 0.37142909E+001
fensap, login1, 20230308, 768, init, mesh multiplication, average time, init, all, average time, computation+communications, s, 0.10649920E-001
fensap, login1, 20230308, 768, init, additional arrays, average time, init, all, average time, computation+communications, s, 0.51616907E-001
fensap, login1, 20230308, 768, init, all, maximum time, kernel, all, maximum time, computation+communications, s, 0.15791586E+002
fensap, login1, 20230308, 768, init, mesh partition, maximum time, init, all, maximum time, computation+communications, s, 0.37142909E+001
fensap, login1, 20230308, 768, init, mesh multiplication, maximum time, init, all, maximum time, computation+communications, s, 0.10649920E-001
fensap, login1, 20230308, 768, init, additional arrays, maximum time, init, all, maximum time, computation+communications, s, 0.51616907E-001
fensap, login1, 20230308, 768, domain, all, average time, init, all, average time, computation+communications, s, 0.83113871E+001
fensap, login1, 20230308, 768, domain, groups, average time, domain, all, average time, computation+communications, s, 0.77668741E+001
fensap, login1, 20230308, 768, domain, halos, average time, domain, all, average time, computation+communications, s, 0.33374071E-001
fensap, login1, 20230308, 768, domain, elsest, average time, domain, all, average time, computation+communications, s, 0.11920929E-005
fensap, login1, 20230308, 768, domain, coupling, average time, domain, all, average time, computation+communications, s, 0.11520386E-002
fensap, login1, 20230308, 768, domain, output, average time, domain, all, average time, computation+communications, s, 0.22196770E-003
fensap, login1, 20230308, 768, domain, all, maximum time, init, all, maximum time, computation+communications, s, 0.83113871E+001
fensap, login1, 20230308, 768, domain, groups, maximum time, domain, all, maximum time, computation+communications, s, 0.77668741E+001
fensap, login1, 20230308, 768, domain, halos, maximum time, domain, all, maximum time, computation+communications, s, 0.33374071E-001
fensap, login1, 20230308, 768, domain, elsest, maximum time, domain, all, maximum time, computation+communications, s, 0.11920929E-005
fensap, login1, 20230308, 768, domain, coupling, maximum time, domain, all, maximum time, computation+communications, s, 0.11520386E-002
fensap, login1, 20230308, 768, domain, output, maximum time, domain, all, maximum time, computation+communications, s, 0.22196770E-003
fensap, login1, 20230308, 768, kermod, properties, average time, kernel, all, average time, computation+communications, s, 0.15852928E-001
fensap, login1, 20230308, 768, kermod, properties, maximum time, kernel, all, maximum time, computation+communications, s, 0.15852928E-001
fensap, login1, 20230308, 768, nastin, all, average time, kernel, all, average time, computation+communications+io, s, 0.55964473E+003
fensap, login1, 20230308, 768, nastin, all, maximum time, kernel, all, maximum time, computation+communications+io, s, 0.55964473E+003
fensap, login1, 20230308, 768, nastin, all, maximum memory, kernel, all, maximum memory, memory, B, 0.37400800E+007
fensap, login1, 20230308, 768, nastin, all, average memory, kernel, all, average memory, memory, B, 0.22622823E+007
fensap, login1, 20230308, 768, nastin, element assembly, average time, nastin, all, average time, computation+communications, s, 0.94991466E+002
fensap, login1, 20230308, 768, nastin, element assembly, maximum time, nastin, all, maximum time, computation+communications, s, 0.13884838E+003
fensap, login1, 20230308, 768, nastin, element assembly, load balance, , , , computation+communications, , 0.68448064E+000
fensap, login1, 20230308, 768, nastin, element assembly, variability, , , , computation+communications, , 0.98830228E+000
fensap, login1, 20230308, 768, nastin, element assembly, time per element, , , , computation+communications, s, 0.35519133E-005
fensap, login1, 20230308, 768, nastin, boundary assembly, average time, nastin, all, average time, computation+communications, s, 0.22483024E+000
fensap, login1, 20230308, 768, nastin, boundary assembly, maximum time, nastin, all, maximum time, computation+communications, s, 0.12547994E+002
fensap, login1, 20230308, 768, nastin, boundary assembly, load balance, , , , computation+communications, , 0.17917734E-001
fensap, login1, 20230308, 768, nastin, boundary assembly, time per boundary, , , , computation+communications, s, 0.65027636E-006
fensap, login1, 20230308, 768, nastin, output, average time, nastin, all, average time, io, s, 0.62313116E+000
fensap, login1, 20230308, 768, nastin, output, maximum time, nastin, all, maximum time, io, s, 0.63681865E+000
fensap, login1, 20230308, 768, nastin, run beginning, average time, nastin, all, average time, computation+communications+io, s, 0.70905685E-003
fensap, login1, 20230308, 768, nastin, run beginning, maximum time, nastin, all, maximum time, computation+communications+io, s, 0.70905685E-003
fensap, login1, 20230308, 768, nastin, initial solution, average time, nastin, all, average time, computation+communications+io, s, 0.14906883E-001
fensap, login1, 20230308, 768, nastin, initial solution, maximum time, nastin, all, maximum time, computation+communications+io, s, 0.14906883E-001
fensap, login1, 20230308, 768, nastin, step beginning, average time, nastin, all, average time, computation+communications+io, s, 0.66326973E+001
fensap, login1, 20230308, 768, nastin, step beginning, maximum time, nastin, all, maximum time, computation+communications+io, s, 0.66326973E+001
fensap, login1, 20230308, 768, nastin, step ending, average time, nastin, all, average time, computation+communications+io, s, 0.79660177E-001
fensap, login1, 20230308, 768, nastin, step ending, maximum time, nastin, all, maximum time, computation+communications+io, s, 0.79660177E-001
fensap, login1, 20230308, 768, nastin, iteration beginning, average time, nastin, all, average time, computation+communications+io, s, 0.37021160E-001
fensap, login1, 20230308, 768, nastin, iteration beginning, maximum time, nastin, all, maximum time, computation+communications+io, s, 0.37021160E-001
fensap, login1, 20230308, 768, nastin, iteration ending, average time, nastin, all, average time, computation+communications+io, s, 0.13423681E+000
fensap, login1, 20230308, 768, nastin, iteration ending, maximum time, nastin, all, maximum time, computation+communications+io, s, 0.13423681E+000
fensap, login1, 20230308, 768, nastin, iteration other, average time, nastin, all, average time, computation+communications+io, s, 0.25886249E+002
fensap, login1, 20230308, 768, nastin, iteration other, maximum time, nastin, all, maximum time, computation+communications+io, s, 0.25948061E+002
fensap, login1, 20230308, 768, nastin, restart reading, average time, nastin, all, average time, io, s, 0.00000000E+000
fensap, login1, 20230308, 768, nastin, restart reading, maximum time, nastin, all, maximum time, io, s, 0.00000000E+000
fensap, login1, 20230308, 768, nastin, restart writing, average time, nastin, all, average time, io, s, 0.00000000E+000
fensap, login1, 20230308, 768, nastin, restart writing, maximum time, nastin, all, maximum time, io, s, 0.00000000E+000
fensap, login1, 20230308, 768, nastin, solvers, average time, nastin, all, average time, computation+communications, s, 0.37502107E+003
fensap, login1, 20230308, 768, nastin, solvers, maximum time, nastin, all, maximum time, computation+communications, s, 0.37505445E+003
fensap, login1, 20230308, 768, nastin, spmv 1, average time, nastin, solver 1, average time, computation+communications, s, 0.80828298E+002
fensap, login1, 20230308, 768, nastin, spmv 1, maximum time, nastin, solver 1, maximum time, computation+communications, s, 0.10920638E+003
fensap, login1, 20230308, 768, nastin, dot 1, average time, nastin, solver 1, average time, computation+communications, s, 0.50034136E+002
fensap, login1, 20230308, 768, nastin, dot 1, maximum time, nastin, solver 1, maximum time, computation+communications, s, 0.61049151E+002
fensap, login1, 20230308, 768, nastin, solver 1, average time, nastin, solvers, average time, computation+communications, s, 0.14058480E+003
fensap, login1, 20230308, 768, nastin, solver 1, maximum time, nastin, solvers, maximum time, computation+communications, s, 0.14058480E+003
fensap, login1, 20230308, 768, nastin, spmv 2, average time, nastin, solver 2, average time, computation+communications, s, 0.64236161E+002
fensap, login1, 20230308, 768, nastin, spmv 2, maximum time, nastin, solver 2, maximum time, computation+communications, s, 0.92863441E+002
fensap, login1, 20230308, 768, nastin, dot 2, average time, nastin, solver 2, average time, computation+communications, s, 0.41025733E+002
fensap, login1, 20230308, 768, nastin, dot 2, maximum time, nastin, solver 2, maximum time, computation+communications, s, 0.56926297E+002
fensap, login1, 20230308, 768, nastin, solver 2, average time, nastin, solvers, average time, computation+communications, s, 0.23432142E+003
fensap, login1, 20230308, 768, nastin, solver 2, maximum time, nastin, solvers, maximum time, computation+communications, s, 0.23432142E+003
fensap, login1, 20230308, 768, nastin, spmv 4, average time, nastin, solver 4, average time, computation+communications, s, 0.00000000E+000
fensap, login1, 20230308, 768, nastin, spmv 4, maximum time, nastin, solver 4, maximum time, computation+communications, s, 0.00000000E+000
fensap, login1, 20230308, 768, nastin, dot 4, average time, nastin, solver 4, average time, computation+communications, s, 0.69125240E-001
fensap, login1, 20230308, 768, nastin, dot 4, maximum time, nastin, solver 4, maximum time, computation+communications, s, 0.77790260E-001
fensap, login1, 20230308, 768, nastin, solver 4, average time, nastin, solvers, average time, computation+communications, s, 0.11485847E+000
fensap, login1, 20230308, 768, nastin, solver 4, maximum time, nastin, solvers, maximum time, computation+communications, s, 0.11485847E+000
fensap, login1, 20230308, 768, nastin, schur complement, average time, nastin, iteration other, average time, computation+communications, s, 0.44644475E+001
fensap, login1, 20230308, 768, nastin, schur complement, maximum time, nastin, iteration other, maximum time, computation+communications, s, 0.59642584E+001
fensap, login1, 20230308, 768, nastin, velocity correction, average time, nastin, iteration other, average time, computation+communications, s, 0.57447542E+001
fensap, login1, 20230308, 768, nastin, velocity correction, maximum time, nastin, iteration other, maximum time, computation+communications, s, 0.58209200E+001
fensap, login1, 20230308, 768, nastin, time step, average time, nastin, step beginning, average time, computation+communications, s, 0.61213815E+001
fensap, login1, 20230308, 768, nastin, time step, maximum time, nastin, step beginning, maximum time, computation+communications, s, 0.61361048E+001
fensap, login1, 20230308, 768, nastin, FS matrices, average time, nastin, step beginning, average time, computation+communications, s, 0.48258780E-004
fensap, login1, 20230308, 768, nastin, FS matrices, maximum time, nastin, step beginning, maximum time, computation+communications, s, 0.90360641E-004
fensap, login1, 20230308, 768, nastin, gather, average time, nastin, element assembly, average time, computation+communications, s, 0.13335276E-006
fensap, login1, 20230308, 768, nastin, gather, maximum time, nastin, element assembly, maximum time, computation+communications, s, 0.11920929E-005
fensap, login1, 20230308, 768, nastin, computation, average time, nastin, element assembly, average time, computation+communications, s, 0.46626841E-007
fensap, login1, 20230308, 768, nastin, computation, maximum time, nastin, element assembly, maximum time, computation+communications, s, 0.11920929E-005
fensap, login1, 20230308, 768, nastin, scatter, average time, nastin, element assembly, average time, computation+communications, s, 0.54708826E-007
fensap, login1, 20230308, 768, nastin, scatter, maximum time, nastin, element assembly, maximum time, computation+communications, s, 0.11920929E-005
fensap, login1, 20230308, 768, amr, all, average time, kernel, all, average time, computation+communications, s, 0.29095149E-006
fensap, login1, 20230308, 768, amr, all, maximum time, kernel, all, maximum time, computation+communications, s, 0.21457672E-005
fensap, login1, 20230308, 768, amr, adaptation, average time, amr, all, average time, computation, s, 0.17842538E-006
fensap, login1, 20230308, 768, amr, adaptation, maximum time, amr, all, maximum time, computation, s, 0.11920929E-005
fensap, login1, 20230308, 768, amr, edge collapse, average time, amr, adaptation, average time, computation, s, 0.56884746E-007
fensap, login1, 20230308, 768, amr, edge collapse, maximum time, amr, adaptation, maximum time, computation, s, 0.11920929E-005
fensap, login1, 20230308, 768, amr, edge split, average time, amr, adaptation, average time, computation, s, 0.42896694E-007
fensap, login1, 20230308, 768, amr, edge split, maximum time, amr, adaptation, maximum time, computation, s, 0.11920929E-005
fensap, login1, 20230308, 768, amr, edge swap, average time, amr, adaptation, average time, computation, s, 0.59060665E-007
fensap, login1, 20230308, 768, amr, edge swap, maximum time, amr, adaptation, maximum time, computation, s, 0.11920929E-005
fensap, login1, 20230308, 768, amr, node opti, average time, amr, adaptation, average time, computation, s, 0.60304047E-007
fensap, login1, 20230308, 768, amr, node opti, maximum time, amr, adaptation, maximum time, computation, s, 0.11920929E-005
fensap, login1, 20230308, 768, amr, qual/subreg set, average time, amr, adaptation, average time, computation, s, 0.69007724E-007
fensap, login1, 20230308, 768, amr, qual/subreg set, maximum time, amr, adaptation, maximum time, computation, s, 0.11920929E-005
fensap, login1, 20230308, 768, amr, others, average time, amr, adaptation, average time, computation, s, 0.50356988E-007
fensap, login1, 20230308, 768, amr, others, maximum time, amr, adaptation, maximum time, computation, s, 0.11920929E-005
fensap, login1, 20230308, 768, amr, node removal, average time, amr, adaptation, average time, computation, s, 0.49424451E-007
fensap, login1, 20230308, 768, amr, node removal, maximum time, amr, adaptation, maximum time, computation, s, 0.11920929E-005
fensap, login1, 20230308, 768, amr, boundary comput, average time, amr, adaptation, average time, computation, s, 0.50356988E-007
fensap, login1, 20230308, 768, amr, boundary comput, maximum time, amr, adaptation, maximum time, computation, s, 0.11920929E-005
fensap, login1, 20230308, 768, amr, node mapping, average time, amr, adaptation, average time, computation, s, 0.57817283E-007
fensap, login1, 20230308, 768, amr, node mapping, maximum time, amr, adaptation, maximum time, computation, s, 0.11920929E-005
fensap, login1, 20230308, 768, amr, metric, average time, amr, all, average time, computation, s, 0.50046142E-007
fensap, login1, 20230308, 768, amr, metric, maximum time, amr, all, maximum time, computation, s, 0.11920929E-005
fensap, login1, 20230308, 768, amr, mesh substract/add, average time, amr, all, average time, computation, s, 0.62479967E-007
fensap, login1, 20230308, 768, amr, mesh substract/add, maximum time, amr, all, maximum time, computation, s, 0.11920929E-005
fensap, login1, 20230308, 768, coupling, all, average time, kernel, all, average time, computation+communications, s, 0.27666222E-003
fensap, login1, 20230308, 768, coupling, all, maximum time, kernel, all, maximum time, computation+communications, s, 0.39672852E-003
fensap, login1, 20230308, 768, coupling, driver, average time, coupling, all, average time, computation+communications, s, 0.27666222E-003
fensap, login1, 20230308, 768, coupling, driver, maximum time, coupling, all, maximum time, computation+communications, s, 0.39672852E-003


==> cough-old.csv <==
name, hostname, date, cores, module, function, type, parent_module, parent_function, parent_type, category, unit, value
fensap, login1, 20230308, 768, kernel, all, average time, , , , computation+communications+io, s, 0.61739292E+003
fensap, login1, 20230308, 768, kernel, all, maximum time, , , , computation+communications+io, s, 0.61739292E+003
fensap, login1, 20230308, 768, kernel, all, master memory, , , , memory, B, 0.40176264E+008
fensap, login1, 20230308, 768, kernel, all, maximum memory, , , , memory, B, 0.76849632E+008
fensap, login1, 20230308, 768, kernel, all, average memory, , , , memory, B, 0.40772676E+008
fensap, login1, 20230308, 768, read, all, average time, kernel, all, average time, io, s, 0.21482131E+001
fensap, login1, 20230308, 768, read, geometry, average time, read, all, average time, io, s, 0.19367161E+001
fensap, login1, 20230308, 768, read, sets, average time, read, all, average time, io, s, 0.20128012E-001
fensap, login1, 20230308, 768, read, boundary conditions, average time, read, all, average time, io, s, 0.19136286E+000
fensap, login1, 20230308, 768, read, fields, average time, read, all, average time, io, s, 0.61988831E-005
fensap, login1, 20230308, 768, read, all, maximum time, kernel, all, maximum time, io, s, 0.21482131E+001
fensap, login1, 20230308, 768, read, geometry, maximum time, read, all, maximum time, io, s, 0.19367161E+001
fensap, login1, 20230308, 768, read, sets, maximum time, read, all, maximum time, io, s, 0.20128012E-001
fensap, login1, 20230308, 768, read, boundary conditions, maximum time, read, all, maximum time, io, s, 0.19136286E+000
fensap, login1, 20230308, 768, read, fields, maximum time, read, all, maximum time, io, s, 0.61988831E-005
fensap, login1, 20230308, 768, init, all, average time, kernel, all, average time, computation+communications, s, 0.15651232E+002
fensap, login1, 20230308, 768, init, mesh partition, average time, init, all, average time, computation+communications, s, 0.37338159E+001
fensap, login1, 20230308, 768, init, mesh multiplication, average time, init, all, average time, computation+communications, s, 0.11667013E-001
fensap, login1, 20230308, 768, init, additional arrays, average time, init, all, average time, computation+communications, s, 0.57677984E-001
fensap, login1, 20230308, 768, init, all, maximum time, kernel, all, maximum time, computation+communications, s, 0.15651232E+002
fensap, login1, 20230308, 768, init, mesh partition, maximum time, init, all, maximum time, computation+communications, s, 0.37338159E+001
fensap, login1, 20230308, 768, init, mesh multiplication, maximum time, init, all, maximum time, computation+communications, s, 0.11667013E-001
fensap, login1, 20230308, 768, init, additional arrays, maximum time, init, all, maximum time, computation+communications, s, 0.57677984E-001
fensap, login1, 20230308, 768, domain, all, average time, init, all, average time, computation+communications, s, 0.81259220E+001
fensap, login1, 20230308, 768, domain, groups, average time, domain, all, average time, computation+communications, s, 0.75967031E+001
fensap, login1, 20230308, 768, domain, halos, average time, domain, all, average time, computation+communications, s, 0.33395052E-001
fensap, login1, 20230308, 768, domain, elsest, average time, domain, all, average time, computation+communications, s, 0.11897087E-003
fensap, login1, 20230308, 768, domain, coupling, average time, domain, all, average time, computation+communications, s, 0.14498234E-002
fensap, login1, 20230308, 768, domain, output, average time, domain, all, average time, computation+communications, s, 0.31018257E-003
fensap, login1, 20230308, 768, domain, all, maximum time, init, all, maximum time, computation+communications, s, 0.81259220E+001
fensap, login1, 20230308, 768, domain, groups, maximum time, domain, all, maximum time, computation+communications, s, 0.75967031E+001
fensap, login1, 20230308, 768, domain, halos, maximum time, domain, all, maximum time, computation+communications, s, 0.33395052E-001
fensap, login1, 20230308, 768, domain, elsest, maximum time, domain, all, maximum time, computation+communications, s, 0.11897087E-003
fensap, login1, 20230308, 768, domain, coupling, maximum time, domain, all, maximum time, computation+communications, s, 0.14498234E-002
fensap, login1, 20230308, 768, domain, output, maximum time, domain, all, maximum time, computation+communications, s, 0.31018257E-003
fensap, login1, 20230308, 768, kermod, properties, average time, kernel, all, average time, computation+communications, s, 0.12044430E-001
fensap, login1, 20230308, 768, kermod, properties, maximum time, kernel, all, maximum time, computation+communications, s, 0.12044430E-001
fensap, login1, 20230308, 768, nastin, all, average time, kernel, all, average time, computation+communications+io, s, 0.60273287E+003
fensap, login1, 20230308, 768, nastin, all, maximum time, kernel, all, maximum time, computation+communications+io, s, 0.60273287E+003
fensap, login1, 20230308, 768, nastin, all, maximum memory, kernel, all, maximum memory, memory, B, 0.37400800E+007
fensap, login1, 20230308, 768, nastin, all, average memory, kernel, all, average memory, memory, B, 0.22622823E+007
fensap, login1, 20230308, 768, nastin, element assembly, average time, nastin, all, average time, computation+communications, s, 0.94349135E+002
fensap, login1, 20230308, 768, nastin, element assembly, maximum time, nastin, all, maximum time, computation+communications, s, 0.13745622E+003
fensap, login1, 20230308, 768, nastin, element assembly, load balance, , , , computation+communications, , 0.68657547E+000
fensap, login1, 20230308, 768, nastin, element assembly, variability, , , , computation+communications, , 0.88483273E+000
fensap, login1, 20230308, 768, nastin, element assembly, time per element, , , , computation+communications, s, 0.35279020E-005
fensap, login1, 20230308, 768, nastin, boundary assembly, average time, nastin, all, average time, computation+communications, s, 0.22122880E+000
fensap, login1, 20230308, 768, nastin, boundary assembly, maximum time, nastin, all, maximum time, computation+communications, s, 0.12377031E+002
fensap, login1, 20230308, 768, nastin, boundary assembly, load balance, , , , computation+communications, , 0.17882963E-001
fensap, login1, 20230308, 768, nastin, boundary assembly, time per boundary, , , , computation+communications, s, 0.70320620E-006
fensap, login1, 20230308, 768, nastin, output, average time, nastin, all, average time, io, s, 0.61728255E+000
fensap, login1, 20230308, 768, nastin, output, maximum time, nastin, all, maximum time, io, s, 0.62445021E+000
fensap, login1, 20230308, 768, nastin, run beginning, average time, nastin, all, average time, computation+communications+io, s, 0.31614304E-003
fensap, login1, 20230308, 768, nastin, run beginning, maximum time, nastin, all, maximum time, computation+communications+io, s, 0.31614304E-003
fensap, login1, 20230308, 768, nastin, initial solution, average time, nastin, all, average time, computation+communications+io, s, 0.13230085E-001
fensap, login1, 20230308, 768, nastin, initial solution, maximum time, nastin, all, maximum time, computation+communications+io, s, 0.13230085E-001
fensap, login1, 20230308, 768, nastin, step beginning, average time, nastin, all, average time, computation+communications+io, s, 0.69139631E+001
fensap, login1, 20230308, 768, nastin, step beginning, maximum time, nastin, all, maximum time, computation+communications+io, s, 0.69139631E+001
fensap, login1, 20230308, 768, nastin, step ending, average time, nastin, all, average time, computation+communications+io, s, 0.79306364E-001
fensap, login1, 20230308, 768, nastin, step ending, maximum time, nastin, all, maximum time, computation+communications+io, s, 0.79306364E-001
fensap, login1, 20230308, 768, nastin, iteration beginning, average time, nastin, all, average time, computation+communications+io, s, 0.37923813E-001
fensap, login1, 20230308, 768, nastin, iteration beginning, maximum time, nastin, all, maximum time, computation+communications+io, s, 0.37923813E-001
fensap, login1, 20230308, 768, nastin, iteration ending, average time, nastin, all, average time, computation+communications+io, s, 0.52598953E-001
fensap, login1, 20230308, 768, nastin, iteration ending, maximum time, nastin, all, maximum time, computation+communications+io, s, 0.52598953E-001
fensap, login1, 20230308, 768, nastin, iteration other, average time, nastin, all, average time, computation+communications+io, s, 0.75370057E+002
fensap, login1, 20230308, 768, nastin, iteration other, maximum time, nastin, all, maximum time, computation+communications+io, s, 0.75405199E+002
fensap, login1, 20230308, 768, nastin, restart reading, average time, nastin, all, average time, io, s, 0.00000000E+000
fensap, login1, 20230308, 768, nastin, restart reading, maximum time, nastin, all, maximum time, io, s, 0.00000000E+000
fensap, login1, 20230308, 768, nastin, restart writing, average time, nastin, all, average time, io, s, 0.00000000E+000
fensap, login1, 20230308, 768, nastin, restart writing, maximum time, nastin, all, maximum time, io, s, 0.00000000E+000
fensap, login1, 20230308, 768, nastin, solvers, average time, nastin, all, average time, computation+communications, s, 0.36999562E+003
fensap, login1, 20230308, 768, nastin, solvers, maximum time, nastin, all, maximum time, computation+communications, s, 0.37002508E+003
fensap, login1, 20230308, 768, nastin, spmv 1, average time, nastin, solver 1, average time, computation+communications, s, 0.80566038E+002
fensap, login1, 20230308, 768, nastin, spmv 1, maximum time, nastin, solver 1, maximum time, computation+communications, s, 0.10809260E+003
fensap, login1, 20230308, 768, nastin, dot 1, average time, nastin, solver 1, average time, computation+communications, s, 0.49813231E+002
fensap, login1, 20230308, 768, nastin, dot 1, maximum time, nastin, solver 1, maximum time, computation+communications, s, 0.62580523E+002
fensap, login1, 20230308, 768, nastin, solver 1, average time, nastin, solvers, average time, computation+communications, s, 0.14013171E+003
fensap, login1, 20230308, 768, nastin, solver 1, maximum time, nastin, solvers, maximum time, computation+communications, s, 0.14013171E+003
fensap, login1, 20230308, 768, nastin, spmv 2, average time, nastin, solver 2, average time, computation+communications, s, 0.64495535E+002
fensap, login1, 20230308, 768, nastin, spmv 2, maximum time, nastin, solver 2, maximum time, computation+communications, s, 0.91149358E+002
fensap, login1, 20230308, 768, nastin, dot 2, average time, nastin, solver 2, average time, computation+communications, s, 0.39028358E+002
fensap, login1, 20230308, 768, nastin, dot 2, maximum time, nastin, solver 2, maximum time, computation+communications, s, 0.54737140E+002
fensap, login1, 20230308, 768, nastin, solver 2, average time, nastin, solvers, average time, computation+communications, s, 0.22971661E+003
fensap, login1, 20230308, 768, nastin, solver 2, maximum time, nastin, solvers, maximum time, computation+communications, s, 0.22971661E+003
fensap, login1, 20230308, 768, nastin, spmv 4, average time, nastin, solver 4, average time, computation+communications, s, 0.00000000E+000
fensap, login1, 20230308, 768, nastin, spmv 4, maximum time, nastin, solver 4, maximum time, computation+communications, s, 0.00000000E+000
fensap, login1, 20230308, 768, nastin, dot 4, average time, nastin, solver 4, average time, computation+communications, s, 0.10217527E+000
fensap, login1, 20230308, 768, nastin, dot 4, maximum time, nastin, solver 4, maximum time, computation+communications, s, 0.10880566E+000
fensap, login1, 20230308, 768, nastin, solver 4, average time, nastin, solvers, average time, computation+communications, s, 0.14729484E+000
fensap, login1, 20230308, 768, nastin, solver 4, maximum time, nastin, solvers, maximum time, computation+communications, s, 0.14729484E+000
fensap, login1, 20230308, 768, nastin, schur complement, average time, nastin, iteration other, average time, computation+communications, s, 0.44337484E+001
fensap, login1, 20230308, 768, nastin, schur complement, maximum time, nastin, iteration other, maximum time, computation+communications, s, 0.58488672E+001
fensap, login1, 20230308, 768, nastin, velocity correction, average time, nastin, iteration other, average time, computation+communications, s, 0.54641168E+002
fensap, login1, 20230308, 768, nastin, velocity correction, maximum time, nastin, iteration other, maximum time, computation+communications, s, 0.54711899E+002
fensap, login1, 20230308, 768, nastin, time step, average time, nastin, step beginning, average time, computation+communications, s, 0.63973111E+001
fensap, login1, 20230308, 768, nastin, time step, maximum time, nastin, step beginning, maximum time, computation+communications, s, 0.64048960E+001
fensap, login1, 20230308, 768, nastin, FS matrices, average time, nastin, step beginning, average time, computation+communications, s, 0.51775687E-004
fensap, login1, 20230308, 768, nastin, FS matrices, maximum time, nastin, step beginning, maximum time, computation+communications, s, 0.10538101E-003
fensap, login1, 20230308, 768, nastin, gather, average time, nastin, element assembly, average time, computation+communications, s, 0.16412648E-006
fensap, login1, 20230308, 768, nastin, gather, maximum time, nastin, element assembly, maximum time, computation+communications, s, 0.11920929E-005
fensap, login1, 20230308, 768, nastin, computation, average time, nastin, element assembly, average time, computation+communications, s, 0.33571325E-007
fensap, login1, 20230308, 768, nastin, computation, maximum time, nastin, element assembly, maximum time, computation+communications, s, 0.11920929E-005
fensap, login1, 20230308, 768, nastin, scatter, average time, nastin, element assembly, average time, computation+communications, s, 0.56263055E-007
fensap, login1, 20230308, 768, nastin, scatter, maximum time, nastin, element assembly, maximum time, computation+communications, s, 0.11920929E-005
fensap, login1, 20230308, 768, amr, all, average time, kernel, all, average time, computation+communications, s, 0.00000000E+000
fensap, login1, 20230308, 768, amr, all, maximum time, kernel, all, maximum time, computation+communications, s, 0.00000000E+000
fensap, login1, 20230308, 768, coupling, all, average time, kernel, all, average time, computation+communications, s, 0.24788134E-003
fensap, login1, 20230308, 768, coupling, all, maximum time, kernel, all, maximum time, computation+communications, s, 0.39315224E-003
fensap, login1, 20230308, 768, coupling, driver, average time, coupling, all, average time, computation+communications, s, 0.24788134E-003
fensap, login1, 20230308, 768, coupling, driver, maximum time, coupling, all, maximum time, computation+communications, s, 0.39315224E-003

